Hygrothermal effects on free vibration and buckling of laminated composites with cutouts

The effect of moisture concentration and the thermal gradient on the free flexural vibration and buckling of laminated composite plates are investigated. The effect of a centrally located cutout on the global response is also studied. The analysis is carried out within the framework of the extended finite element method. A Heaviside function is used to capture the jump in the displacement and an enriched shear flexible 4-noded quadrilateral element is used for the spatial discretization. The formulation takes into account the transverse shear deformation and accounts for the lamina material properties at elevated moisture concentrations and temperature. The influence of the plate geometry, the geometry of the cutout, the moisture concentration, the thermal gradient and the boundary conditions on the free flexural vibration is numerically studied.

==> BcEffectT325.dat <==
ra	SSSS	CCCC
0	1	1
0.1	0.758763847	0.816311348
0.15	0.596904348	0.782922003
0.2	0.475821556	0.819928489
0.25	0.394469731	0.880560884
0.3	0.334654206	0.965224873

==> ab2NoMoistNoCutout.dat <==
C	ah10	ah20	ah30	ah40
0	1	1	1	1
0.25	0.995187373	0.985138555	0.971897849	0.953568172
0.5	0.990538537	0.970932729	0.945159167	0.909487836
0.75	0.986053382	0.957381456	0.919781848	0.867758517
1	0.981731909	0.944484129	0.895766243	0.828379804
1.25	0.978850963	0.933329111	0.872626236	0.788469462
1.5	0.975969908	0.922174016	0.849486158	0.748559053

==> abNoMoistNoCutout.dat <==
C	ah10	ah20	ah30	ah40
0	1	1	1	1
0.25	0.985945042	0.955915162	0.906247273	0.836770134
0.5	0.972520409	0.914077269	0.817433244	0.682246222
0.75	0.959725807	0.874485667	0.733556249	0.536425661
1	0.947561164	0.837139635	0.654614817	0.399305849
1.25	0.936851798	0.799075007	0.570971405	0.251851645
1.5	0.926142431	0.761027917	0.487327417	0.104395726

==> raMoistCutout.dat <==
ra	c0	c1
0	1	1
0.1	0.758686156	0.749849642
0.15	0.597247009	0.581946744
0.2	0.476681247	0.456485853
0.25	0.395658415	0.372656197
0.3	0.335969563	0.311574778

==> raTempCutout.dat <==
ra	T300	T400
0	1	1
0.1	0.758686156	0.757874011
0.15	0.597247009	0.594696789
0.2	0.476681247	0.472335083
0.25	0.395658415	0.390204047
0.3	0.335969563	0.330058082
